Search for a Heavy Neutral Particle Decaying to $e\mu$, $e\tau$, or $\mu\tau$ in $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Detector

This Letter presents a search for a heavy neutral particle decaying into an opposite-sign different-flavor dilepton pair, $e^\pm \mu^\mp$, $e^\pm \tau^\mp$, or $\mu^\pm \tau^\mp$ using 20.3 fb$^{-1}$ of $pp$ collision data at $\sqrt{s} = 8$ TeV collected by the ATLAS detector at the LHC. The numbers of observed candidate events are compatible with the Standard Model expectations. Limits are set on the cross section of new phenomena in two scenarios: the production of $\tilde{\nu}_{\tau}$ in $R$-parity-violating supersymmetric models and the production of a lepton-flavor-violating $Z'$ vector boson.

==> Metadata.txt <==
Title:
Search for a Heavy Neutral Particle Decaying to $e\mu$, $e\tau$, or $\mu\tau$ in $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Detector

Abstract:
This Letter presents a search for a heavy neutral particle decaying into an opposite-sign different-flavor
dilepton pair, $e^\pm \mu^\mp$, $e^\pm \tau^\mp$, or $\mu^\pm \tau^\mp$ using
20.3 fb$^{-1}$ of $pp$ collision data at $\sqrt{s} = 8$ TeV collected by the ATLAS detector at the LHC. The numbers of 
observed candidate events are compatible with the Standard Model expectations.
Limits are set on the cross section of new phenomena in two scenarios:
the production of $\tilde{\nu}_{\tau}$ in $R$-parity-violating supersymmetric models and the production of a 
lepton-flavor-violating $Z'$ vector boson.

Comments: 
8 pages plus author list + cover pages (25 pages total), 2 figures, 1 tables, submitted to Physical Review Letters, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-06/ 

CERN Preprint ID:
CERN-PH-EP-2015-028

PACS numbers:
12.60.Cn, 12.60.Jv, 13.85.Rm, 14.80.Ly  

